Flexible control of the median of the false discovery proportion

We introduce a multiple testing procedure that controls the median of the proportion of false discoveries (FDP) in a flexible way. The procedure only requires a vector of p-values as input and is comparable to the Benjamini-Hochberg method, which controls the mean of the FDP. Our method allows freely choosing one or several values of alpha after seeing the data -- unlike Benjamini-Hochberg, which can be very liberal when alpha is chosen post hoc. We prove these claims and illustrate them with simulations. Our procedure is inspired by a popular estimator of the total number of true hypotheses. We adapt this estimator to provide simultaneously median unbiased estimators of the FDP, valid for finite samples. This simultaneity allows for the claimed flexibility. Our approach does not assume independence. The time complexity of our method is linear in the number of hypotheses, after sorting the p-values.

==> FDPdata.csv <==
"","cutoffs","mFDPc2","NA"
"1",0,0,0
"2",1e-04,0.0208333333333333,48
"3",2e-04,0.0428571428571429,70
"4",3e-04,0.0470588235294118,85
"5",4e-04,0.0471698113207547,106
"6",5e-04,0.048,125
"7",6e-04,0.0526315789473684,133
"8",7e-04,0.0625,144
"9",8e-04,0.0625,160
"10",9e-04,0.0710059171597633,169
"11",0.001,0.0738636363636364,176
"12",0.0011,0.0756756756756757,185
"13",0.0012,0.0769230769230769,195
"14",0.0013,0.083743842364532,203
"15",0.0014,0.0853080568720379,211
"16",0.0015,0.0863636363636364,220
"17",0.0016,0.0892857142857143,224
"18",0.0017,0.0948275862068965,232
"19",0.0018,0.0970464135021097,237
"20",0.0019,0.0991735537190083,242
"21",0.002,0.103585657370518,251
"22",0.0021,0.102766798418972,253
"23",0.0022,0.108527131782946,258
"24",0.0023,0.110687022900763,262
"25",0.0024,0.116541353383459,266
"26",0.0025,0.118081180811808,271
"27",0.0026,0.12,275
"28",0.0027,0.120567375886525,282
"29",0.0028,0.122377622377622,286
"30",0.0029,0.125435540069686,287
"31",0.003,0.129692832764505,293
"32",0.0031,0.13,300
"33",0.0032,0.134868421052632,304
"34",0.0033,0.135922330097087,309
"35",0.0034,0.137380191693291,313
"36",0.0035,0.141065830721003,319
"37",0.0036,0.143302180685358,321
"38",0.0037,0.145061728395062,324
"39",0.0038,0.144144144144144,333
"40",0.0039,0.148367952522255,337
"41",0.004,0.14868804664723,343
"42",0.0041,0.148997134670487,349
"43",0.0042,0.150997150997151,351
"44",0.0043,0.153203342618384,359
"45",0.0044,0.154696132596685,362
"46",0.0045,0.154054054054054,370
"47",0.0046,0.15633423180593,371
"48",0.0047,0.160427807486631,374
"49",0.0048,0.161375661375661,378
"50",0.0049,0.162303664921466,382
"51",0.005,0.16580310880829,386
"52",0.0051,0.166240409207161,391
"53",0.0052,0.16793893129771,393
"54",0.0053,0.169191919191919,396
"55",0.0054,0.171641791044776,402
"56",0.0055,0.171990171990172,407
"57",0.0056,0.172749391727494,411
"58",0.0057,0.173913043478261,414
"59",0.0058,0.177458033573141,417
"60",0.0059,0.177304964539007,423
"61",0.006,0.177156177156177,429
"62",0.0061,0.180555555555556,432
"63",0.0062,0.179723502304147,434
"64",0.0063,0.183066361556064,437
"65",0.0064,0.1859410430839,441
"66",0.0065,0.187358916478555,443
"67",0.0066,0.187082405345212,449
"68",0.0067,0.188470066518847,451
"69",0.0068,0.190789473684211,456
"70",0.0069,0.191304347826087,460
"71",0.007,0.191810344827586,464
"72",0.0071,0.193205944798301,471
"73",0.0072,0.194503171247357,473
"74",0.0073,0.194560669456067,478
"75",0.0074,0.195020746887967,482
"76",0.0075,0.195876288659794,485
"77",0.0076,0.19755600814664,491
"78",0.0077,0.198380566801619,494
"79",0.0078,0.198396793587174,499
"80",0.0079,0.201195219123506,502
"81",0.008,0.201581027667984,506
"82",0.0081,0.201960784313725,510
"83",0.0082,0.201960784313725,510
"84",0.0083,0.206627680311891,513
"85",0.0084,0.206563706563707,518
"86",0.0085,0.205714285714286,525
"87",0.0086,0.206049149338374,529
"88",0.0087,0.206378986866792,533
"89",0.0088,0.208566108007449,537
"90",0.0089,0.208872458410351,541
"91",0.009,0.209558823529412,544
"92",0.0091,0.211678832116788,548
"93",0.0092,0.21195652173913,552
"94",0.0093,0.211849192100539,557
"95",0.0094,0.213523131672598,562
"96",0.0095,0.213403880070547,567
"97",0.0096,0.214035087719298,570
"98",0.0097,0.214659685863874,573
"99",0.0098,0.21602787456446,574
"100",0.0099,0.218370883882149,577
"101",0.01,0.218213058419244,582
"102",0.0101,0.219554030874786,583
"103",0.0102,0.220890410958904,584
"104",0.0103,0.223168654173765,587
"105",0.0104,0.225423728813559,590
"106",0.0105,0.224283305227656,593
"107",0.0106,0.226130653266332,597
"108",0.0107,0.227045075125209,599
"109",0.0108,0.227722772277228,606
"110",0.0109,0.227124183006536,612
"111",0.011,0.226904376012966,617
"112",0.0111,0.227786752827141,619
"113",0.0112,0.228295819935691,622
"114",0.0113,0.2304,625
"115",0.0114,0.229430379746835,632
"116",0.0115,0.230647709320695,633
"117",0.0116,0.231974921630094,638
"118",0.0117,0.231726283048211,643
"119",0.0118,0.231124807395994,649
"120",0.0119,0.231950844854071,651
"121",0.012,0.232415902140673,654
"122",0.0121,0.233587786259542,655
"123",0.0122,0.234493192133132,661
"124",0.0123,0.23609022556391,665
"125",0.0124,0.235820895522388,670
"126",0.0125,0.235555555555556,675
"127",0.0126,0.236686390532544,676
"128",0.0127,0.237463126843658,678
"129",0.0128,0.237885462555066,681
"130",0.0129,0.239766081871345,684
"131",0.013,0.240524781341108,686
"132",0.0131,0.241630276564774,687
"133",0.0132,0.242380261248186,689
"134",0.0133,0.243867243867244,693
"135",0.0134,0.243553008595989,698
"136",0.0135,0.245363766048502,701
"137",0.0136,0.245738636363636,704
"138",0.0137,0.246826516220028,709
"139",0.0138,0.247887323943662,710
"140",0.0139,0.248246844319776,713
"141",0.014,0.248951048951049,715
"142",0.0141,0.25,716
"143",0.0142,0.251046025104602,717
"144",0.0143,0.252427184466019,721
"145",0.0144,0.252762430939227,724
"146",0.0145,0.253443526170799,726
"147",0.0146,0.255494505494505,728
"148",0.0147,0.255464480874317,732
"149",0.0148,0.257142857142857,735
"150",0.0149,0.25575101488498,739
"151",0.015,0.257412398921833,742
"152",0.0151,0.258411843876178,743
"153",0.0152,0.259060402684564,745
"154",0.0153,0.26,750
"155",0.0154,0.26098535286285,751
"156",0.0155,0.260582010582011,756
"157",0.0156,0.261558784676354,757
"158",0.0157,0.26281208935611,761
"159",0.0158,0.262402088772846,766
"160",0.0159,0.263363754889179,767
"161",0.016,0.265279583875163,769
"162",0.0161,0.265200517464424,773
"163",0.0162,0.265806451612903,775
"164",0.0163,0.266066838046273,778
"165",0.0164,0.267605633802817,781
"166",0.0165,0.267515923566879,785
"167",0.0166,0.266836086404066,787
"168",0.0167,0.267766497461929,788
"169",0.0168,0.269620253164557,790
"170",0.0169,0.269620253164557,790
"171",0.017,0.272383354350567,793
"172",0.0171,0.273299748110831,794
"173",0.0172,0.275125628140704,796
"174",0.0173,0.275689223057644,798
"175",0.0174,0.2775,800
"176",0.0175,0.278054862842893,802
"177",0.0176,0.278606965174129,804
"178",0.0177,0.279503105590062,805
"179",0.0178,0.279503105590062,805
"180",0.0179,0.281481481481481,810
"181",0.018,0.281672816728167,813
"182",0.0181,0.282208588957055,815
"183",0.0182,0.282051282051282,819
"184",0.0183,0.283110571081409,823
"185",0.0184,0.283980582524272,824
"186",0.0185,0.283474065138721,829
"187",0.0186,0.284855769230769,832
"188",0.0187,0.284688995215311,836
"189",0.0188,0.285543608124253,837
"190",0.0189,0.286396181384248,838
"191",0.019,0.286390532544379,845
"192",0.0191,0.28689492325856,847
"193",0.0192,0.28689492325856,847
"194",0.0193,0.287896592244418,851
"195",0.0194,0.288888888888889,855
"196",0.0195,0.289719626168224,856
"197",0.0196,0.290548424737456,857
"198",0.0197,0.290845886442642,863
"199",0.0198,0.291329479768786,865
"200",0.0199,0.292626728110599,868
"201",0.02,0.29228998849252,869
"202",0.0201,0.293915040183697,871
"203",0.0202,0.293714285714286,875
"204",0.0203,0.29498861047836,878
"205",0.0204,0.294318181818182,880
"206",0.0205,0.295248868778281,884
"207",0.0206,0.294915254237288,885
"208",0.0207,0.295711060948081,886
"209",0.0208,0.298087739032621,889
"210",0.0209,0.298540965207632,891
"211",0.021,0.298992161254199,893
"212",0.0211,0.299888517279822,897
"213",0.0212,0.300333704115684,899
"214",0.0213,0.300776914539401,901
"215",0.0214,0.300220750551876,906
"216",0.0215,0.301098901098901,910
"217",0.0216,0.301535087719298,912
"218",0.0217,0.302300109529025,913
"219",0.0218,0.303162486368593,917
"220",0.0219,0.303921568627451,918
"221",0.022,0.304347826086957,920
"222",0.0221,0.304442036836403,923
"223",0.0222,0.30561555075594,926
"224",0.0223,0.305376344086021,930
"225",0.0224,0.305139186295503,934
"226",0.0225,0.305882352941176,935
"227",0.0226,0.305882352941176,935
"228",0.0227,0.306623931623932,936
"229",0.0228,0.308102345415778,938
"230",0.0229,0.309245483528162,941
"231",0.023,0.310710498409332,943
"232",0.0231,0.310710498409332,943
"233",0.0232,0.311440677966102,944
"234",0.0233,0.312896405919662,946
"235",0.0234,0.313621964097149,947
"236",0.0235,0.314345991561181,948
"237",0.0236,0.314345991561181,948
"238",0.0237,0.315068493150685,949
"239",0.0238,0.317610062893082,954
"240",0.0239,0.317610062893082,954
"241",0.024,0.318324607329843,955
"242",0.0241,0.319037656903766,956
"243",0.0242,0.31974921630094,957
"244",0.0243,0.321875,960
"245",0.0244,0.323284823284823,962
"246",0.0245,0.323316062176166,965
"247",0.0246,0.323347107438017,968
"248",0.0247,0.323711340206186,970
"249",0.0248,0.323741007194245,973
"250",0.0249,0.325128205128205,975
"251",0.025,0.325819672131148,976
"252",0.0251,0.32719836400818,978
"253",0.0252,0.327551020408163,980
"254",0.0253,0.328236493374108,981
"255",0.0254,0.328934010152284,985
"256",0.0255,0.328600405679513,986
"257",0.0256,0.329292929292929,990
"258",0.0257,0.329969727547931,991
"259",0.0258,0.329969727547931,991
"260",0.0259,0.331658291457286,995
"261",0.026,0.331995987963892,997
"262",0.0261,0.332665330661323,998
"263",0.0262,0.333666333666334,1001
"264",0.0263,0.333665338645418,1004
"265",0.0264,0.333996023856859,1006
"266",0.0265,0.334657398212512,1007
"267",0.0266,0.335311572700297,1011
"268",0.0267,0.33563672260612,1013
"269",0.0268,0.33629191321499,1014
"270",0.0269,0.33759842519685,1016
"271",0.027,0.338249754178958,1017
"272",0.0271,0.338235294117647,1020
"273",0.0272,0.339198435972629,1023
"274",0.0273,0.33852140077821,1028
"275",0.0274,0.33852140077821,1028
"276",0.0275,0.339476236663434,1031
"277",0.0276,0.339787028073572,1033
"278",0.0277,0.341062801932367,1035
"279",0.0278,0.341369334619094,1037
"280",0.0279,0.340690978886756,1042
"281",0.028,0.34066985645933,1045
"282",0.0281,0.341603053435114,1048
"283",0.0282,0.341904761904762,1050
"284",0.0283,0.342830009496676,1053
"285",0.0284,0.34280303030303,1056
"286",0.0285,0.342155009451796,1058
"287",0.0286,0.342452830188679,1060
"288",0.0287,0.343072573044298,1061
"289",0.0288,0.344924812030075,1064
"290",0.0289,0.345539906103286,1065
"291",0.029,0.344216417910448,1072
"292",0.0291,0.344506517690875,1074
"293",0.0292,0.345083487940631,1078
"294",0.0293,0.34537037037037,1080
"295",0.0294,0.345975948196115,1081
"296",0.0295,0.346580406654344,1082
"297",0.0296,0.347145488029466,1086
"298",0.0297,0.346788990825688,1090
"299",0.0298,0.347387717690192,1091
"300",0.0299,0.347945205479452,1095
"301",0.03,0.347627737226277,1096
"302",0.0301,0.348457350272232,1102
"303",0.0302,0.348457350272232,1102
"304",0.0303,0.348690153568202,1107
"305",0.0304,0.348334833483348,1111
"306",0.0305,0.3491921005386,1114
"307",0.0306,0.347903657448706,1121
"308",0.0307,0.348174532502226,1123
"309",0.0308,0.347517730496454,1128
"310",0.0309,0.347787610619469,1130
"311",0.031,0.348939929328622,1132
"312",0.0311,0.349206349206349,1134
"313",0.0312,0.349779735682819,1135
"314",0.0313,0.350923482849604,1137
"315",0.0314,0.350262697022767,1142
"316",0.0315,0.350831146106737,1143
"317",0.0316,0.351398601398601,1144
"318",0.0317,0.351965065502183,1145
"319",0.0318,0.352530541012216,1146
"320",0.0319,0.353350739773716,1149
"321",0.032,0.353350739773716,1149
"322",0.0321,0.353913043478261,1150
"323",0.0322,0.355594102341717,1153
"324",0.0323,0.355536332179931,1156
"325",0.0324,0.35609334485739,1157
"326",0.0325,0.356282271944923,1162
"327",0.0326,0.356529209621993,1164
"328",0.0327,0.357081545064378,1165
"329",0.0328,0.356959863364646,1171
"330",0.0329,0.356595744680851,1175
"331",0.033,0.356234096692112,1179
"332",0.0331,0.356477561388654,1181
"333",0.0332,0.357263513513513,1184
"334",0.0333,0.356602186711522,1189
"335",0.0334,0.356244761106454,1193
"336",0.0335,0.356130108423686,1199
"337",0.0336,0.355241264559068,1202
"338",0.0337,0.355777223607648,1203
"339",0.0338,0.356312292358804,1204
"340",0.0339,0.357379767827529,1206
"341",0.034,0.358147229114971,1209
"342",0.0341,0.358085808580858,1212
"343",0.0342,0.358024691358025,1215
"344",0.0343,0.358552631578947,1216
"345",0.0344,0.359310910582445,1219
"346",0.0345,0.35954135954136,1221
"347",0.0346,0.35977105478332,1223
"348",0.0347,0.360294117647059,1224
"349",0.0348,0.360816326530612,1225
"350",0.0349,0.360816326530612,1225
"351",0.035,0.362377850162866,1228
"352",0.0351,0.362824675324675,1232
"353",0.0352,0.363341443633414,1233
"354",0.0353,0.36385737439222,1234
"355",0.0354,0.36385737439222,1234
"356",0.0355,0.364886731391586,1236
"357",0.0356,0.365322580645161,1240
"358",0.0357,0.36634460547504,1242
"359",0.0358,0.365461847389558,1245
"360",0.0359,0.365892714171337,1249
"361",0.036,0.3664,1250
"362",0.0361,0.36741214057508,1252
"363",0.0362,0.36762360446571,1254
"364",0.0363,0.368127490039841,1255
"365",0.0364,0.368839427662957,1258
"366",0.0365,0.369047619047619,1260
"367",0.0366,0.369047619047619,1260
"368",0.0367,0.369047619047619,1260
"369",0.0368,0.370047543581616,1262
"370",0.0369,0.370750988142293,1265
"371",0.037,0.371744277821626,1267
"372",0.0371,0.371653543307087,1270
"373",0.0372,0.372641509433962,1272
"374",0.0373,0.372641509433962,1272
"375",0.0374,0.373134328358209,1273
"376",0.0375,0.374608150470219,1276
"377",0.0376,0.373729476153245,1279
"378",0.0377,0.373729476153245,1279
"379",0.0378,0.374707259953162,1281
"380",0.0379,0.375681995323461,1283
"381",0.038,0.375681995323461,1283
"382",0.0381,0.376260667183863,1289
"383",0.0382,0.376934984520124,1292
"384",0.0383,0.376934984520124,1292
"385",0.0384,0.376934984520124,1292
"386",0.0385,0.377416860015468,1293
"387",0.0386,0.37789799072643,1294
"388",0.0387,0.378858024691358,1296
"389",0.0388,0.379815100154083,1298
"390",0.0389,0.379815100154083,1298
"391",0.039,0.380769230769231,1300
"392",0.0391,0.380769230769231,1300
"393",0.0392,0.381720430107527,1302
"394",0.0393,0.382668711656442,1304
"395",0.0394,0.383141762452107,1305
"396",0.0395,0.384085692425402,1307
"397",0.0396,0.384732824427481,1310
"398",0.0397,0.385202135774218,1311
"399",0.0398,0.386138613861386,1313
"400",0.0399,0.386018237082067,1316
"401",0.04,0.386484434320425,1317
"402",0.0401,0.386656557998484,1319
"403",0.0402,0.387585162755488,1321
"404",0.0403,0.387585162755488,1321
"405",0.0404,0.387585162755488,1321
"406",0.0405,0.389433962264151,1325
"407",0.0406,0.389307228915663,1328
"408",0.0407,0.389181066867017,1331
"409",0.0408,0.389347336834209,1333
"410",0.0409,0.390262172284644,1335
"411",0.041,0.390426327599102,1337
"412",0.0411,0.390171258376768,1343
"413",0.0412,0.390334572490706,1345
"414",0.0413,0.390497401633259,1347
"415",0.0414,0.39037037037037,1350
"416",0.0415,0.390532544378698,1352
"417",0.0416,0.390532544378698,1352
"418",0.0417,0.390983000739098,1353
"419",0.0418,0.391881918819188,1355
"420",0.0419,0.392330383480826,1356
"421",0.042,0.392935982339956,1359
"422",0.0421,0.393382352941176,1360
"423",0.0422,0.394717534849596,1363
"424",0.0423,0.394582723279649,1366
"425",0.0424,0.394736842105263,1368
"426",0.0425,0.394890510948905,1370
"427",0.0426,0.394890510948905,1370
"428",0.0427,0.395772594752187,1372
"429",0.0428,0.396212672978878,1373
"430",0.0429,0.396212672978878,1373
"431",0.043,0.397090909090909,1375
"432",0.0431,0.397529069767442,1376
"433",0.0432,0.397966594045025,1377
"434",0.0433,0.398403483309144,1378
"435",0.0434,0.399710354815351,1381
"436",0.0435,0.40028901734104,1384
"437",0.0436,0.400144196106705,1387
"438",0.0437,0.400576368876081,1388
"439",0.0438,0.401150251617541,1391
"440",0.0439,0.400143163922692,1397
"441",0.044,0.400143163922692,1397
"442",0.0441,0.401428571428571,1400
"443",0.0442,0.401428571428571,1400
"444",0.0443,0.401709401709402,1404
"445",0.0444,0.402135231316726,1405
"446",0.0445,0.402560455192034,1406
"447",0.0446,0.402698863636364,1408
"448",0.0447,0.40354609929078,1410
"449",0.0448,0.403397027600849,1413
"450",0.0449,0.403818953323904,1414
"451",0.045,0.404375441072689,1417
"452",0.0451,0.404375441072689,1417
"453",0.0452,0.404795486600846,1418
"454",0.0453,0.405214940098661,1419
"455",0.0454,0.406052076002815,1421
"456",0.0455,0.406886858749122,1423
"457",0.0456,0.407719298245614,1425
"458",0.0457,0.407848633496847,1427
"459",0.0458,0.407692307692308,1430
"460",0.0459,0.407949790794979,1434
"461",0.046,0.408077994428969,1436
"462",0.0461,0.408489909533751,1437
"463",0.0462,0.408901251738526,1438
"464",0.0463,0.409027777777778,1440
"465",0.0464,0.409279778393352,1444
"466",0.0465,0.409405255878285,1446
"467",0.0466,0.409813407049067,1447
"468",0.0467,0.410220994475138,1448
"469",0.0468,0.411034482758621,1450
"470",0.0469,0.411157024793388,1452
"471",0.047,0.411562284927736,1453
"472",0.0471,0.411562284927736,1453
"473",0.0472,0.411966987620358,1454
"474",0.0473,0.412774725274725,1456
"475",0.0474,0.41329677861549,1459
"476",0.0475,0.413816689466484,1462
"477",0.0476,0.414217361585783,1463
"478",0.0477,0.414617486338798,1464
"479",0.0478,0.415416098226467,1466
"480",0.0479,0.414965986394558,1470
"481",0.048,0.415363698164514,1471
"482",0.0481,0.415478615071283,1473
"483",0.0482,0.415593220338983,1475
"484",0.0483,0.415989159891599,1476
"485",0.0484,0.416610398379473,1481
"486",0.0485,0.416329284750337,1482
"487",0.0486,0.41711590296496,1484
"488",0.0487,0.417508417508417,1485
"489",0.0488,0.417900403768506,1486
"490",0.0489,0.418401611820013,1489
"491",0.049,0.418230563002681,1492
"492",0.0491,0.418620227729404,1493
"493",0.0492,0.4190093708166,1494
"494",0.0493,0.419397993311037,1495
"495",0.0494,0.420173680694723,1497
"496",0.0495,0.420386409060626,1501
"497",0.0496,0.420492348636061,1503
"498",0.0497,0.420598006644518,1505
"499",0.0498,0.420703384207034,1507
"500",0.0499,0.421087533156499,1508
"501",0.05,0.421854304635762,1510
"502",0.0501,0.42223692918597,1511
"503",0.0502,0.42223692918597,1511
"504",0.0503,0.423000660938533,1513
"505",0.0504,0.423482849604222,1516
"506",0.0505,0.423862887277521,1517
"507",0.0506,0.424242424242424,1518
"508",0.0507,0.425,1520
"509",0.0508,0.424441524310118,1522
"510",0.0509,0.424918032786885,1525
"511",0.051,0.424918032786885,1525
"512",0.0511,0.426047120418848,1528
"513",0.0512,0.426422498364944,1529
"514",0.0513,0.426797385620915,1530
"515",0.0514,0.42671009771987,1535
"516",0.0515,0.426805465191932,1537
"517",0.0516,0.426805465191932,1537
"518",0.0517,0.427550357374919,1539
"519",0.0518,0.428293316028553,1541
"520",0.0519,0.427738172391445,1543
"521",0.052,0.428478964401295,1545
"522",0.0521,0.428478964401295,1545
"523",0.0522,0.429217840982547,1547
"524",0.0523,0.429954809554551,1549
"525",0.0524,0.430045132172792,1551
"526",0.0525,0.430135222150676,1553
"527",0.0526,0.43050193050193,1554
"528",0.0527,0.430868167202572,1555
"529",0.0528,0.431599229287091,1557
"530",0.0529,0.431686978832585,1559
"531",0.053,0.431861804222649,1563
"532",0.0531,0.432225063938619,1564
"533",0.0532,0.432225063938619,1564
"534",0.0533,0.432225063938619,1564
"535",0.0534,0.43258785942492,1565
"536",0.0535,0.433673469387755,1568
"537",0.0536,0.434034416826004,1569
"538",0.0537,0.434034416826004,1569
"539",0.0538,0.43475493316359,1571
"540",0.0539,0.435473617291799,1573
"541",0.054,0.436190476190476,1575
"542",0.0541,0.436548223350254,1576
"543",0.0542,0.436905516804058,1577
"544",0.0543,0.437618746041799,1579
"545",0.0544,0.437974683544304,1580
"546",0.0545,0.437974683544304,1580
"547",0.0546,0.438685208596713,1582
"548",0.0547,0.439393939393939,1584
"549",0.0548,0.439747634069401,1585
"550",0.0549,0.440176322418136,1588
"551",0.055,0.440251572327044,1590
"552",0.0551,0.440326633165829,1592
"553",0.0552,0.44047619047619,1596
"554",0.0553,0.440900562851782,1599
"555",0.0554,0.440625,1600
"556",0.0555,0.441323345817728,1602
"557",0.0556,0.441121495327103,1605
"558",0.0557,0.441469489414695,1606
"559",0.0558,0.441267868241144,1609
"560",0.0559,0.441267868241144,1609
"561",0.056,0.442307692307692,1612
"562",0.0561,0.442724458204334,1615
"563",0.0562,0.443069306930693,1616
"564",0.0563,0.443139678615575,1618
"565",0.0564,0.443483631871526,1619
"566",0.0565,0.443553362122147,1621
"567",0.0566,0.443692307692308,1625
"568",0.0567,0.443488943488943,1628
"569",0.0568,0.443830570902394,1629
"570",0.0569,0.444171779141104,1630
"571",0.057,0.444852941176471,1632
"572",0.0571,0.444920440636475,1634
"573",0.0572,0.445326817348809,1637
"574",0.0573,0.445665445665446,1638
"575",0.0574,0.446003660768761,1639
"576",0.0575,0.446341463414634,1640
"577",0.0576,0.446678854357099,1641
"578",0.0577,0.446678854357099,1641
"579",0.0578,0.447688564476886,1644
"580",0.0579,0.44775212636695,1646
"581",0.058,0.448087431693989,1647
"582",0.0581,0.448422330097087,1648
"583",0.0582,0.448547215496368,1652
"584",0.0583,0.448880822746521,1653
"585",0.0584,0.449214026602177,1654
"586",0.0585,0.449607724803862,1657
"587",0.0586,0.449668474984931,1659
"588",0.0587,0.450060168471721,1662
"589",0.0588,0.449040767386091,1668
"590",0.0589,0.44877171959257,1669
"591",0.059,0.449431478156792,1671
"592",0.0591,0.449760765550239,1672
"593",0.0592,0.449820788530466,1674
"594",0.0593,0.449820788530466,1674
"595",0.0594,0.450149253731343,1675
"596",0.0595,0.450805008944544,1677
"597",0.0596,0.451459201905896,1679
"598",0.0597,0.452111838191553,1681
"599",0.0598,0.452762923351159,1683
"600",0.0599,0.452550415183867,1686
"601",0.06,0.452550415183867,1686
"602",0.0601,0.452662721893491,1690
"603",0.0602,0.452662721893491,1690
"604",0.0603,0.453632604843473,1693
"605",0.0604,0.453687315634218,1695
"606",0.0605,0.454009433962264,1696
"607",0.0606,0.454331172657631,1697
"608",0.0607,0.454384932313125,1699
"609",0.0608,0.454225352112676,1704
"610",0.0609,0.454279015240328,1706
"611",0.061,0.454651843183148,1709
"612",0.0611,0.454439252336449,1712
"613",0.0612,0.454810495626822,1715
"614",0.0613,0.455128205128205,1716
"615",0.0614,0.455128205128205,1716
"616",0.0615,0.455762514551804,1718
"617",0.0616,0.45607911576498,1719
"618",0.0617,0.456711214410227,1721
"619",0.0618,0.456445993031359,1722
"620",0.0619,0.456761462565293,1723
"621",0.062,0.457705677867903,1726
"622",0.0621,0.45801968731905,1727
"623",0.0622,0.45775462962963,1728
"624",0.0623,0.45775462962963,1728
"625",0.0624,0.45775462962963,1728
"626",0.0625,0.45775462962963,1728
"627",0.0626,0.45775462962963,1728
"628",0.0627,0.458381502890173,1730
"629",0.0628,0.458694396302715,1731
"630",0.0629,0.459630911188005,1734
"631",0.063,0.460253456221198,1736
"632",0.0631,0.460253456221198,1736
"633",0.0632,0.461184588844163,1739
"634",0.0633,0.46211251435132,1742
"635",0.0634,0.46211251435132,1742
"636",0.0635,0.462729357798165,1744
"637",0.0636,0.463037249283668,1745
"638",0.0637,0.463344788087056,1746
"639",0.0638,0.463651974813967,1747
"640",0.0639,0.463651974813967,1747
"641",0.064,0.463651974813967,1747
"642",0.0641,0.46395881006865,1748
"643",0.0642,0.464571428571429,1750
"644",0.0643,0.465182648401826,1752
"645",0.0644,0.465487735310896,1753
"646",0.0645,0.465487735310896,1753
"647",0.0646,0.466096866096866,1755
"648",0.0647,0.466400911161731,1756
"649",0.0648,0.466400911161731,1756
"650",0.0649,0.466400911161731,1756
"651",0.065,0.466704610130905,1757
"652",0.0651,0.466704610130905,1757
"653",0.0652,0.467007963594994,1758
"654",0.0653,0.467310972143263,1759
"655",0.0654,0.467915956842703,1761
"656",0.0655,0.467915956842703,1761
"657",0.0656,0.467915956842703,1761
"658",0.0657,0.468519568916619,1763
"659",0.0658,0.468820861678005,1764
"660",0.0659,0.469121813031161,1765
"661",0.066,0.469121813031161,1765
"662",0.0661,0.469422423556059,1766
"663",0.0662,0.469722693831353,1767
"664",0.0663,0.47032221594121,1769
"665",0.0664,0.47032221594121,1769
"666",0.0665,0.47032221594121,1769
"667",0.0666,0.471815107102593,1774
"668",0.0667,0.47240990990991,1776
"669",0.0668,0.473595505617978,1780
"670",0.0669,0.474186307519641,1782
"671",0.067,0.474481211441391,1783
"672",0.0671,0.474481211441391,1783
"673",0.0672,0.474481211441391,1783
"674",0.0673,0.474775784753363,1784
"675",0.0674,0.475070028011204,1785
"676",0.0675,0.47624371157071,1789
"677",0.0676,0.47624371157071,1789
"678",0.0677,0.477120535714286,1792
"679",0.0678,0.477703455964326,1794
"680",0.0679,0.477703455964326,1794
"681",0.068,0.478285077951002,1796
"682",0.0681,0.478575403450195,1797
"683",0.0682,0.479444444444444,1800
"684",0.0683,0.480310593455352,1803
"685",0.0684,0.481173864894795,1806
"686",0.0685,0.482034273079049,1809
"687",0.0686,0.482073910645339,1813
"688",0.0687,0.482093663911846,1815
"689",0.0688,0.482378854625551,1816
"690",0.0689,0.482663731425427,1817
"691",0.069,0.482948294829483,1818
"692",0.0691,0.483516483516484,1820
"693",0.0692,0.483800109829764,1821
"694",0.0693,0.484366428963247,1823
"695",0.0694,0.484383561643836,1825
"696",0.0695,0.483870967741935,1829
"697",0.0696,0.484434735117422,1831
"698",0.0697,0.483906164757229,1833
"699",0.0698,0.483906164757229,1833
"700",0.0699,0.484187568157034,1834
"701",0.07,0.484749455337691,1836
"702",0.0701,0.48502994011976,1837
"703",0.0702,0.485310119695321,1838
"704",0.0703,0.485589994562262,1839
"705",0.0704,0.485869565217391,1840
"706",0.0705,0.48642779587405,1842
"707",0.0706,0.48642779587405,1842
"708",0.0707,0.486984815618221,1844
"709",0.0708,0.487262872628726,1845
"710",0.0709,0.487818083378452,1847
"711",0.071,0.488372093023256,1849
"712",0.0711,0.488673139158576,1854
"713",0.0712,0.488673139158576,1854
"714",0.0713,0.488685344827586,1856
"715",0.0714,0.489235737351991,1858
"716",0.0715,0.489235737351991,1858
"717",0.0716,0.490059108006448,1861
"718",0.0717,0.490059108006448,1861
"719",0.0718,0.490059108006448,1861
"720",0.0719,0.49087982832618,1864
"721",0.072,0.491152815013405,1865
"722",0.0721,0.491425509110397,1866
"723",0.0722,0.491425509110397,1866
"724",0.0723,0.491425509110397,1866
"725",0.0724,0.492241840556447,1869
"726",0.0725,0.493062966915688,1874
"727",0.0726,0.492545260915868,1878
"728",0.0727,0.492815327301756,1879
"729",0.0728,0.492815327301756,1879
"730",0.0729,0.493085106382979,1880
"731",0.073,0.493085106382979,1880
"732",0.0731,0.493623804463337,1882
"733",0.0732,0.493623804463337,1882
"734",0.0733,0.493892724375996,1883
"735",0.0734,0.49416135881104,1884
"736",0.0735,0.494429708222812,1885
"737",0.0736,0.494697773064687,1886
"738",0.0737,0.495233050847458,1888
"739",0.0738,0.495500264690312,1889
"740",0.0739,0.495767195767196,1890
"741",0.074,0.496033844526705,1891
"742",0.0741,0.496832101372756,1894
"743",0.0742,0.496832101372756,1894
"744",0.0743,0.497892518440464,1898
"745",0.0744,0.498684902682799,1901
"746",0.0745,0.498422712933754,1902
"747",0.0746,0.498686284813452,1903
"748",0.0747,0.499212598425197,1905
"749",0.0748,0.499737808075511,1907
"750",0.0749,0.499215070643642,1911
"751",0.075,0.499215070643642,1911
"752",0.0751,0.499476987447699,1912
"753",0.0752,0.499738630423419,1913
"754",0.0753,0.500261096605744,1915
"755",0.0754,0.500782472613459,1917
"756",0.0755,0.500782472613459,1917
"757",0.0756,0.501040582726327,1922
"758",0.0757,0.501039501039501,1924
"759",0.0758,0.500779220779221,1925
"760",0.0759,0.501038421599169,1926
"761",0.076,0.501296008294453,1929
"762",0.0761,0.501296008294453,1929
"763",0.0762,0.502070393374741,1932
"764",0.0763,0.502070393374741,1932
"765",0.0764,0.50258531540848,1934
"766",0.0765,0.50258531540848,1934
"767",0.0766,0.50258531540848,1934
"768",0.0767,0.503099173553719,1936
"769",0.0768,0.503099173553719,1936
"770",0.0769,0.503099173553719,1936
"771",0.077,0.504123711340206,1940
"772",0.0771,0.50488934637159,1943
"773",0.0772,0.505398457583548,1945
"774",0.0773,0.505652620760534,1946
"775",0.0774,0.505906522855675,1947
"776",0.0775,0.505906522855675,1947
"777",0.0776,0.506160164271047,1948
"778",0.0777,0.506413545407902,1949
"779",0.0778,0.50691952844695,1951
"780",0.0779,0.507676560900716,1954
"781",0.078,0.507660878447395,1958
"782",0.0781,0.50739418663947,1961
"783",0.0782,0.50739418663947,1961
"784",0.0783,0.507645259938838,1962
"785",0.0784,0.508146639511202,1964
"786",0.0785,0.508396946564886,1965
"787",0.0786,0.508638211382114,1968
"788",0.0787,0.508887760284408,1969
"789",0.0788,0.509137055837563,1970
"790",0.0789,0.509386098427194,1971
"791",0.079,0.509883426254435,1973
"792",0.0791,0.509883426254435,1973
"793",0.0792,0.509883426254435,1973
"794",0.0793,0.509883426254435,1973
"795",0.0794,0.510379746835443,1975
"796",0.0795,0.511369378473977,1979
"797",0.0796,0.511616161616162,1980
"798",0.0797,0.512108980827447,1982
"799",0.0798,0.512108980827447,1982
"800",0.0799,0.512108980827447,1982
"801",0.08,0.512355017650025,1983
"802",0.0801,0.512846347607053,1985
"803",0.0802,0.513336688475088,1987
"804",0.0803,0.513826043237808,1989
"805",0.0804,0.513826043237808,1989
"806",0.0805,0.514558232931727,1992
"807",0.0806,0.514801806322127,1993
"808",0.0807,0.514801806322127,1993
"809",0.0808,0.515045135406219,1994
"810",0.0809,0.515045135406219,1994
"811",0.081,0.515045135406219,1994
"812",0.0811,0.515045135406219,1994
"813",0.0812,0.515531062124248,1996
"814",0.0813,0.515773660490736,1997
"815",0.0814,0.516016016016016,1998
"816",0.0815,0.516016016016016,1998
"817",0.0816,0.516258129064532,1999
"818",0.0817,0.5165,2000
"819",0.0818,0.5165,2000
"820",0.0819,0.516983016983017,2002
"821",0.082,0.517465069860279,2004
"822",0.0821,0.518426294820717,2008
"823",0.0822,0.518666002986561,2009
"824",0.0823,0.518905472636816,2010
"825",0.0824,0.5191447041273,2011
"826",0.0825,0.519622454048684,2013
"827",0.0826,0.520099255583127,2015
"828",0.0827,0.520337301587302,2016
"829",0.0828,0.520337301587302,2016
"830",0.0829,0.52057511155181,2017
"831",0.083,0.521287128712871,2020
"832",0.0831,0.521997034107761,2023
"833",0.0832,0.522233201581028,2024
"834",0.0833,0.522469135802469,2025
"835",0.0834,0.523175542406312,2028
"836",0.0835,0.523129921259842,2032
"837",0.0836,0.523341523341523,2035
"838",0.0837,0.523084479371316,2036
"839",0.0838,0.523318605792833,2037
"840",0.0839,0.523318605792833,2037
"841",0.084,0.523318605792833,2037
"842",0.0841,0.523786169691025,2039
"843",0.0842,0.524252817246448,2041
"844",0.0843,0.524485798237023,2042
"845",0.0844,0.52518337408313,2045
"846",0.0845,0.52587890625,2048
"847",0.0846,0.525365853658537,2050
"848",0.0847,0.525597269624573,2051
"849",0.0848,0.525828460038986,2052
"850",0.0849,0.526290165530672,2054
"851",0.085,0.526290165530672,2054
"852",0.0851,0.526520681265207,2055
"853",0.0852,0.526520681265207,2055
"854",0.0853,0.526520681265207,2055
"855",0.0854,0.526520681265207,2055
"856",0.0855,0.526520681265207,2055
"857",0.0856,0.526750972762646,2056
"858",0.0857,0.526981040350024,2057
"859",0.0858,0.526981040350024,2057
"860",0.0859,0.527210884353742,2058
"861",0.086,0.527210884353742,2058
"862",0.0861,0.528128031037827,2062
"863",0.0862,0.52858527131783,2064
"864",0.0863,0.528813559322034,2065
"865",0.0864,0.528813559322034,2065
"866",0.0865,0.529041626331075,2066
"867",0.0866,0.52972450459159,2069
"868",0.0867,0.530178657653308,2071
"869",0.0868,0.530631934394597,2073
"870",0.0869,0.530858244937319,2074
"871",0.087,0.530858244937319,2074
"872",0.0871,0.531761308950914,2078
"873",0.0872,0.532211538461538,2080
"874",0.0873,0.532436328688131,2081
"875",0.0874,0.533557046979866,2086
"876",0.0875,0.533524904214559,2088
"877",0.0876,0.533748204882719,2089
"878",0.0877,0.534194165471066,2091
"879",0.0878,0.533906399235912,2094
"880",0.0879,0.533874045801527,2096
"881",0.088,0.534318398474738,2098
"882",0.0881,0.534318398474738,2098
"883",0.0882,0.534761904761905,2100
"884",0.0883,0.534983341266064,2101
"885",0.0884,0.535204567078972,2102
"886",0.0885,0.535425582501189,2103
"887",0.0886,0.5356463878327,2104
"888",0.0887,0.536087369420703,2106
"889",0.0888,0.536273115220484,2109
"890",0.0889,0.536238749407864,2111
"891",0.089,0.536677709417889,2113
"892",0.0891,0.536677709417889,2113
"893",0.0892,0.537115839243499,2115
"894",0.0893,0.537334593572779,2116
"895",0.0894,0.537334593572779,2116
"896",0.0895,0.5375531412376,2117
"897",0.0896,0.5375531412376,2117
"898",0.0897,0.5375531412376,2117
"899",0.0898,0.5375531412376,2117
"900",0.0899,0.537989617744219,2119
"901",0.09,0.538207547169811,2120
"902",0.0901,0.538642789820924,2122
"903",0.0902,0.538642789820924,2122
"904",0.0903,0.538860103626943,2123
"905",0.0904,0.539077212806026,2124
"906",0.0905,0.539294117647059,2125
"907",0.0906,0.539510818438382,2126
"908",0.0907,0.540159699389385,2129
"909",0.0908,0.540806754221388,2132
"910",0.0909,0.540806754221388,2132
"911",0.091,0.541022034692921,2133
"912",0.0911,0.541022034692921,2133
"913",0.0912,0.541451990632319,2135
"914",0.0913,0.541666666666667,2136
"915",0.0914,0.541881141787553,2137
"916",0.0915,0.541881141787553,2137
"917",0.0916,0.541881141787553,2137
"918",0.0917,0.542095416276894,2138
"919",0.0918,0.542309490416082,2139
"920",0.0919,0.542737038766931,2141
"921",0.092,0.542950513538749,2142
"922",0.0921,0.543163789080728,2143
"923",0.0922,0.543163789080728,2143
"924",0.0923,0.543163789080728,2143
"925",0.0924,0.543802423112768,2146
"926",0.0925,0.544014904517932,2147
"927",0.0926,0.544014904517932,2147
"928",0.0927,0.544439274080968,2149
"929",0.0928,0.544651162790698,2150
"930",0.0929,0.544651162790698,2150
"931",0.093,0.544862854486285,2151
"932",0.0931,0.545496750232126,2154
"933",0.0932,0.545496750232126,2154
"934",0.0933,0.545496750232126,2154
"935",0.0934,0.546549328392774,2159
"936",0.0935,0.546549328392774,2159
"937",0.0936,0.546759259259259,2160
"938",0.0937,0.547178538390379,2162
"939",0.0938,0.547387887193712,2163
"940",0.0939,0.547597042513863,2164
"941",0.094,0.547806004618938,2165
"942",0.0941,0.547806004618938,2165
"943",0.0942,0.548014773776547,2166
"944",0.0943,0.548223350253807,2167
"945",0.0944,0.548431734317343,2168
"946",0.0945,0.548639926233287,2169
"947",0.0946,0.549055734684477,2171
"948",0.0947,0.54926335174954,2172
"949",0.0948,0.549678012879485,2174
"950",0.0949,0.550298576022049,2177
"951",0.095,0.55050505050505,2178
"952",0.0951,0.550917431192661,2180
"953",0.0952,0.551123337918386,2181
"954",0.0953,0.55153458543289,2183
"955",0.0954,0.552150045745654,2186
"956",0.0955,0.552354823959762,2187
"957",0.0956,0.55296803652968,2190
"958",0.0957,0.553172067549064,2191
"959",0.0958,0.553172067549064,2191
"960",0.0959,0.553375912408759,2192
"961",0.096,0.553579571363429,2193
"962",0.0961,0.553579571363429,2193
"963",0.0962,0.553986332574032,2195
"964",0.0963,0.553986332574032,2195
"965",0.0964,0.554189435336976,2196
"966",0.0965,0.555,2200
"967",0.0966,0.555,2200
"968",0.0967,0.555,2200
"969",0.0968,0.555404178019982,2202
"970",0.0969,0.556009070294785,2205
"971",0.097,0.556813037573563,2209
"972",0.0971,0.557013574660634,2210
"973",0.0972,0.557414104882459,2212
"974",0.0973,0.557614098508812,2213
"975",0.0974,0.557813911472448,2214
"976",0.0975,0.558013544018059,2215
"977",0.0976,0.558212996389892,2216
"978",0.0977,0.558412268831755,2217
"979",0.0978,0.558810274898603,2219
"980",0.0979,0.559009009009009,2220
"981",0.098,0.559802158273381,2224
"982",0.0981,0.559802158273381,2224
"983",0.0982,0.56,2225
"984",0.0983,0.56,2225
"985",0.0984,0.56,2225
"986",0.0985,0.56,2225
"987",0.0986,0.56,2225
"988",0.0987,0.560395150426583,2227
"989",0.0988,0.561183325862842,2231
"990",0.0989,0.561183325862842,2231
"991",0.099,0.561183325862842,2231
"992",0.0991,0.56177260519248,2234
"993",0.0992,0.56216457960644,2236
"994",0.0993,0.562946428571429,2240
"995",0.0994,0.562946428571429,2240
"996",0.0995,0.56314145470772,2241
"997",0.0996,0.56314145470772,2241
"998",0.0997,0.56314145470772,2241
"999",0.0998,0.56314145470772,2241
"1000",0.0999,0.56314145470772,2241


==> Figures/FDPdata.csv <==
"","cutoffs","mFDPc2","NA"
"1",0,0,0
"2",1e-04,0.0208333333333333,48
"3",2e-04,0.0428571428571429,70
"4",3e-04,0.0470588235294118,85
"5",4e-04,0.0471698113207547,106
"6",5e-04,0.048,125
"7",6e-04,0.0526315789473684,133
"8",7e-04,0.0625,144
"9",8e-04,0.0625,160
"10",9e-04,0.0710059171597633,169
"11",0.001,0.0738636363636364,176
"12",0.0011,0.0756756756756757,185
"13",0.0012,0.0769230769230769,195
"14",0.0013,0.083743842364532,203
"15",0.0014,0.0853080568720379,211
"16",0.0015,0.0863636363636364,220
"17",0.0016,0.0892857142857143,224
"18",0.0017,0.0948275862068965,232
"19",0.0018,0.0970464135021097,237
"20",0.0019,0.0991735537190083,242
"21",0.002,0.103585657370518,251
"22",0.0021,0.102766798418972,253
"23",0.0022,0.108527131782946,258
"24",0.0023,0.110687022900763,262
"25",0.0024,0.116541353383459,266
"26",0.0025,0.118081180811808,271
"27",0.0026,0.12,275
"28",0.0027,0.120567375886525,282
"29",0.0028,0.122377622377622,286
"30",0.0029,0.125435540069686,287
"31",0.003,0.129692832764505,293
"32",0.0031,0.13,300
"33",0.0032,0.134868421052632,304
"34",0.0033,0.135922330097087,309
"35",0.0034,0.137380191693291,313
"36",0.0035,0.141065830721003,319
"37",0.0036,0.143302180685358,321
"38",0.0037,0.145061728395062,324
"39",0.0038,0.144144144144144,333
"40",0.0039,0.148367952522255,337
"41",0.004,0.14868804664723,343
"42",0.0041,0.148997134670487,349
"43",0.0042,0.150997150997151,351
"44",0.0043,0.153203342618384,359
"45",0.0044,0.154696132596685,362
"46",0.0045,0.154054054054054,370
"47",0.0046,0.15633423180593,371
"48",0.0047,0.160427807486631,374
"49",0.0048,0.161375661375661,378
"50",0.0049,0.162303664921466,382
"51",0.005,0.16580310880829,386
"52",0.0051,0.166240409207161,391
"53",0.0052,0.16793893129771,393
"54",0.0053,0.169191919191919,396
"55",0.0054,0.171641791044776,402
"56",0.0055,0.171990171990172,407
"57",0.0056,0.172749391727494,411
"58",0.0057,0.173913043478261,414
"59",0.0058,0.177458033573141,417
"60",0.0059,0.177304964539007,423
"61",0.006,0.177156177156177,429
"62",0.0061,0.180555555555556,432
"63",0.0062,0.179723502304147,434
"64",0.0063,0.183066361556064,437
"65",0.0064,0.1859410430839,441
"66",0.0065,0.187358916478555,443
"67",0.0066,0.187082405345212,449
"68",0.0067,0.188470066518847,451
"69",0.0068,0.190789473684211,456
"70",0.0069,0.191304347826087,460
"71",0.007,0.191810344827586,464
"72",0.0071,0.193205944798301,471
"73",0.0072,0.194503171247357,473
"74",0.0073,0.194560669456067,478
"75",0.0074,0.195020746887967,482
"76",0.0075,0.195876288659794,485
"77",0.0076,0.19755600814664,491
"78",0.0077,0.198380566801619,494
"79",0.0078,0.198396793587174,499
"80",0.0079,0.201195219123506,502
"81",0.008,0.201581027667984,506
"82",0.0081,0.201960784313725,510
"83",0.0082,0.201960784313725,510
"84",0.0083,0.206627680311891,513
"85",0.0084,0.206563706563707,518
"86",0.0085,0.205714285714286,525
"87",0.0086,0.206049149338374,529
"88",0.0087,0.206378986866792,533
"89",0.0088,0.208566108007449,537
"90",0.0089,0.208872458410351,541
"91",0.009,0.209558823529412,544
"92",0.0091,0.211678832116788,548
"93",0.0092,0.21195652173913,552
"94",0.0093,0.211849192100539,557
"95",0.0094,0.213523131672598,562
"96",0.0095,0.213403880070547,567
"97",0.0096,0.214035087719298,570
"98",0.0097,0.214659685863874,573
"99",0.0098,0.21602787456446,574
"100",0.0099,0.218370883882149,577
"101",0.01,0.218213058419244,582
"102",0.0101,0.219554030874786,583
"103",0.0102,0.220890410958904,584
"104",0.0103,0.223168654173765,587
"105",0.0104,0.225423728813559,590
"106",0.0105,0.224283305227656,593
"107",0.0106,0.226130653266332,597
"108",0.0107,0.227045075125209,599
"109",0.0108,0.227722772277228,606
"110",0.0109,0.227124183006536,612
"111",0.011,0.226904376012966,617
"112",0.0111,0.227786752827141,619
"113",0.0112,0.228295819935691,622
"114",0.0113,0.2304,625
"115",0.0114,0.229430379746835,632
"116",0.0115,0.230647709320695,633
"117",0.0116,0.231974921630094,638
"118",0.0117,0.231726283048211,643
"119",0.0118,0.231124807395994,649
"120",0.0119,0.231950844854071,651
"121",0.012,0.232415902140673,654
"122",0.0121,0.233587786259542,655
"123",0.0122,0.234493192133132,661
"124",0.0123,0.23609022556391,665
"125",0.0124,0.235820895522388,670
"126",0.0125,0.235555555555556,675
"127",0.0126,0.236686390532544,676
"128",0.0127,0.237463126843658,678
"129",0.0128,0.237885462555066,681
"130",0.0129,0.239766081871345,684
"131",0.013,0.240524781341108,686
"132",0.0131,0.241630276564774,687
"133",0.0132,0.242380261248186,689
"134",0.0133,0.243867243867244,693
"135",0.0134,0.243553008595989,698
"136",0.0135,0.245363766048502,701
"137",0.0136,0.245738636363636,704
"138",0.0137,0.246826516220028,709
"139",0.0138,0.247887323943662,710
"140",0.0139,0.248246844319776,713
"141",0.014,0.248951048951049,715
"142",0.0141,0.25,716
"143",0.0142,0.251046025104602,717
"144",0.0143,0.252427184466019,721
"145",0.0144,0.252762430939227,724
"146",0.0145,0.253443526170799,726
"147",0.0146,0.255494505494505,728
"148",0.0147,0.255464480874317,732
"149",0.0148,0.257142857142857,735
"150",0.0149,0.25575101488498,739
"151",0.015,0.257412398921833,742
"152",0.0151,0.258411843876178,743
"153",0.0152,0.259060402684564,745
"154",0.0153,0.26,750
"155",0.0154,0.26098535286285,751
"156",0.0155,0.260582010582011,756
"157",0.0156,0.261558784676354,757
"158",0.0157,0.26281208935611,761
"159",0.0158,0.262402088772846,766
"160",0.0159,0.263363754889179,767
"161",0.016,0.265279583875163,769
"162",0.0161,0.265200517464424,773
"163",0.0162,0.265806451612903,775
"164",0.0163,0.266066838046273,778
"165",0.0164,0.267605633802817,781
"166",0.0165,0.267515923566879,785
"167",0.0166,0.266836086404066,787
"168",0.0167,0.267766497461929,788
"169",0.0168,0.269620253164557,790
"170",0.0169,0.269620253164557,790
"171",0.017,0.272383354350567,793
"172",0.0171,0.273299748110831,794
"173",0.0172,0.275125628140704,796
"174",0.0173,0.275689223057644,798
"175",0.0174,0.2775,800
"176",0.0175,0.278054862842893,802
"177",0.0176,0.278606965174129,804
"178",0.0177,0.279503105590062,805
"179",0.0178,0.279503105590062,805
"180",0.0179,0.281481481481481,810
"181",0.018,0.281672816728167,813
"182",0.0181,0.282208588957055,815
"183",0.0182,0.282051282051282,819
"184",0.0183,0.283110571081409,823
"185",0.0184,0.283980582524272,824
"186",0.0185,0.283474065138721,829
"187",0.0186,0.284855769230769,832
"188",0.0187,0.284688995215311,836
"189",0.0188,0.285543608124253,837
"190",0.0189,0.286396181384248,838
"191",0.019,0.286390532544379,845
"192",0.0191,0.28689492325856,847
"193",0.0192,0.28689492325856,847
"194",0.0193,0.287896592244418,851
"195",0.0194,0.288888888888889,855
"196",0.0195,0.289719626168224,856
"197",0.0196,0.290548424737456,857
"198",0.0197,0.290845886442642,863
"199",0.0198,0.291329479768786,865
"200",0.0199,0.292626728110599,868
"201",0.02,0.29228998849252,869
"202",0.0201,0.293915040183697,871
"203",0.0202,0.293714285714286,875
"204",0.0203,0.29498861047836,878
"205",0.0204,0.294318181818182,880
"206",0.0205,0.295248868778281,884
"207",0.0206,0.294915254237288,885
"208",0.0207,0.295711060948081,886
"209",0.0208,0.298087739032621,889
"210",0.0209,0.298540965207632,891
"211",0.021,0.298992161254199,893
"212",0.0211,0.299888517279822,897
"213",0.0212,0.300333704115684,899
"214",0.0213,0.300776914539401,901
"215",0.0214,0.300220750551876,906
"216",0.0215,0.301098901098901,910
"217",0.0216,0.301535087719298,912
"218",0.0217,0.302300109529025,913
"219",0.0218,0.303162486368593,917
"220",0.0219,0.303921568627451,918
"221",0.022,0.304347826086957,920
"222",0.0221,0.304442036836403,923
"223",0.0222,0.30561555075594,926
"224",0.0223,0.305376344086021,930
"225",0.0224,0.305139186295503,934
"226",0.0225,0.305882352941176,935
"227",0.0226,0.305882352941176,935
"228",0.0227,0.306623931623932,936
"229",0.0228,0.308102345415778,938
"230",0.0229,0.309245483528162,941
"231",0.023,0.310710498409332,943
"232",0.0231,0.310710498409332,943
"233",0.0232,0.311440677966102,944
"234",0.0233,0.312896405919662,946
"235",0.0234,0.313621964097149,947
"236",0.0235,0.314345991561181,948
"237",0.0236,0.314345991561181,948
"238",0.0237,0.315068493150685,949
"239",0.0238,0.317610062893082,954
"240",0.0239,0.317610062893082,954
"241",0.024,0.318324607329843,955
"242",0.0241,0.319037656903766,956
"243",0.0242,0.31974921630094,957
"244",0.0243,0.321875,960
"245",0.0244,0.323284823284823,962
"246",0.0245,0.323316062176166,965
"247",0.0246,0.323347107438017,968
"248",0.0247,0.323711340206186,970
"249",0.0248,0.323741007194245,973
"250",0.0249,0.325128205128205,975
"251",0.025,0.325819672131148,976
"252",0.0251,0.32719836400818,978
"253",0.0252,0.327551020408163,980
"254",0.0253,0.328236493374108,981
"255",0.0254,0.328934010152284,985
"256",0.0255,0.328600405679513,986
"257",0.0256,0.329292929292929,990
"258",0.0257,0.329969727547931,991
"259",0.0258,0.329969727547931,991
"260",0.0259,0.331658291457286,995
"261",0.026,0.331995987963892,997
"262",0.0261,0.332665330661323,998
"263",0.0262,0.333666333666334,1001
"264",0.0263,0.333665338645418,1004
"265",0.0264,0.333996023856859,1006
"266",0.0265,0.334657398212512,1007
"267",0.0266,0.335311572700297,1011
"268",0.0267,0.33563672260612,1013
"269",0.0268,0.33629191321499,1014
"270",0.0269,0.33759842519685,1016
"271",0.027,0.338249754178958,1017
"272",0.0271,0.338235294117647,1020
"273",0.0272,0.339198435972629,1023
"274",0.0273,0.33852140077821,1028
"275",0.0274,0.33852140077821,1028
"276",0.0275,0.339476236663434,1031
"277",0.0276,0.339787028073572,1033
"278",0.0277,0.341062801932367,1035
"279",0.0278,0.341369334619094,1037
"280",0.0279,0.340690978886756,1042
"281",0.028,0.34066985645933,1045
"282",0.0281,0.341603053435114,1048
"283",0.0282,0.341904761904762,1050
"284",0.0283,0.342830009496676,1053
"285",0.0284,0.34280303030303,1056
"286",0.0285,0.342155009451796,1058
"287",0.0286,0.342452830188679,1060
"288",0.0287,0.343072573044298,1061
"289",0.0288,0.344924812030075,1064
"290",0.0289,0.345539906103286,1065
"291",0.029,0.344216417910448,1072
"292",0.0291,0.344506517690875,1074
"293",0.0292,0.345083487940631,1078
"294",0.0293,0.34537037037037,1080
"295",0.0294,0.345975948196115,1081
"296",0.0295,0.346580406654344,1082
"297",0.0296,0.347145488029466,1086
"298",0.0297,0.346788990825688,1090
"299",0.0298,0.347387717690192,1091
"300",0.0299,0.347945205479452,1095
"301",0.03,0.347627737226277,1096
"302",0.0301,0.348457350272232,1102
"303",0.0302,0.348457350272232,1102
"304",0.0303,0.348690153568202,1107
"305",0.0304,0.348334833483348,1111
"306",0.0305,0.3491921005386,1114
"307",0.0306,0.347903657448706,1121
"308",0.0307,0.348174532502226,1123
"309",0.0308,0.347517730496454,1128
"310",0.0309,0.347787610619469,1130
"311",0.031,0.348939929328622,1132
"312",0.0311,0.349206349206349,1134
"313",0.0312,0.349779735682819,1135
"314",0.0313,0.350923482849604,1137
"315",0.0314,0.350262697022767,1142
"316",0.0315,0.350831146106737,1143
"317",0.0316,0.351398601398601,1144
"318",0.0317,0.351965065502183,1145
"319",0.0318,0.352530541012216,1146
"320",0.0319,0.353350739773716,1149
"321",0.032,0.353350739773716,1149
"322",0.0321,0.353913043478261,1150
"323",0.0322,0.355594102341717,1153
"324",0.0323,0.355536332179931,1156
"325",0.0324,0.35609334485739,1157
"326",0.0325,0.356282271944923,1162
"327",0.0326,0.356529209621993,1164
"328",0.0327,0.357081545064378,1165
"329",0.0328,0.356959863364646,1171
"330",0.0329,0.356595744680851,1175
"331",0.033,0.356234096692112,1179
"332",0.0331,0.356477561388654,1181
"333",0.0332,0.357263513513513,1184
"334",0.0333,0.356602186711522,1189
"335",0.0334,0.356244761106454,1193
"336",0.0335,0.356130108423686,1199
"337",0.0336,0.355241264559068,1202
"338",0.0337,0.355777223607648,1203
"339",0.0338,0.356312292358804,1204
"340",0.0339,0.357379767827529,1206
"341",0.034,0.358147229114971,1209
"342",0.0341,0.358085808580858,1212
"343",0.0342,0.358024691358025,1215
"344",0.0343,0.358552631578947,1216
"345",0.0344,0.359310910582445,1219
"346",0.0345,0.35954135954136,1221
"347",0.0346,0.35977105478332,1223
"348",0.0347,0.360294117647059,1224
"349",0.0348,0.360816326530612,1225
"350",0.0349,0.360816326530612,1225
"351",0.035,0.362377850162866,1228
"352",0.0351,0.362824675324675,1232
"353",0.0352,0.363341443633414,1233
"354",0.0353,0.36385737439222,1234
"355",0.0354,0.36385737439222,1234
"356",0.0355,0.364886731391586,1236
"357",0.0356,0.365322580645161,1240
"358",0.0357,0.36634460547504,1242
"359",0.0358,0.365461847389558,1245
"360",0.0359,0.365892714171337,1249
"361",0.036,0.3664,1250
"362",0.0361,0.36741214057508,1252
"363",0.0362,0.36762360446571,1254
"364",0.0363,0.368127490039841,1255
"365",0.0364,0.368839427662957,1258
"366",0.0365,0.369047619047619,1260
"367",0.0366,0.369047619047619,1260
"368",0.0367,0.369047619047619,1260
"369",0.0368,0.370047543581616,1262
"370",0.0369,0.370750988142293,1265
"371",0.037,0.371744277821626,1267
"372",0.0371,0.371653543307087,1270
"373",0.0372,0.372641509433962,1272
"374",0.0373,0.372641509433962,1272
"375",0.0374,0.373134328358209,1273
"376",0.0375,0.374608150470219,1276
"377",0.0376,0.373729476153245,1279
"378",0.0377,0.373729476153245,1279
"379",0.0378,0.374707259953162,1281
"380",0.0379,0.375681995323461,1283
"381",0.038,0.375681995323461,1283
"382",0.0381,0.376260667183863,1289
"383",0.0382,0.376934984520124,1292
"384",0.0383,0.376934984520124,1292
"385",0.0384,0.376934984520124,1292
"386",0.0385,0.377416860015468,1293
"387",0.0386,0.37789799072643,1294
"388",0.0387,0.378858024691358,1296
"389",0.0388,0.379815100154083,1298
"390",0.0389,0.379815100154083,1298
"391",0.039,0.380769230769231,1300
"392",0.0391,0.380769230769231,1300
"393",0.0392,0.381720430107527,1302
"394",0.0393,0.382668711656442,1304
"395",0.0394,0.383141762452107,1305
"396",0.0395,0.384085692425402,1307
"397",0.0396,0.384732824427481,1310
"398",0.0397,0.385202135774218,1311
"399",0.0398,0.386138613861386,1313
"400",0.0399,0.386018237082067,1316
"401",0.04,0.386484434320425,1317
"402",0.0401,0.386656557998484,1319
"403",0.0402,0.387585162755488,1321
"404",0.0403,0.387585162755488,1321
"405",0.0404,0.387585162755488,1321
"406",0.0405,0.389433962264151,1325
"407",0.0406,0.389307228915663,1328
"408",0.0407,0.389181066867017,1331
"409",0.0408,0.389347336834209,1333
"410",0.0409,0.390262172284644,1335
"411",0.041,0.390426327599102,1337
"412",0.0411,0.390171258376768,1343
"413",0.0412,0.390334572490706,1345
"414",0.0413,0.390497401633259,1347
"415",0.0414,0.39037037037037,1350
"416",0.0415,0.390532544378698,1352
"417",0.0416,0.390532544378698,1352
"418",0.0417,0.390983000739098,1353
"419",0.0418,0.391881918819188,1355
"420",0.0419,0.392330383480826,1356
"421",0.042,0.392935982339956,1359
"422",0.0421,0.393382352941176,1360
"423",0.0422,0.394717534849596,1363
"424",0.0423,0.394582723279649,1366
"425",0.0424,0.394736842105263,1368
"426",0.0425,0.394890510948905,1370
"427",0.0426,0.394890510948905,1370
"428",0.0427,0.395772594752187,1372
"429",0.0428,0.396212672978878,1373
"430",0.0429,0.396212672978878,1373
"431",0.043,0.397090909090909,1375
"432",0.0431,0.397529069767442,1376
"433",0.0432,0.397966594045025,1377
"434",0.0433,0.398403483309144,1378
"435",0.0434,0.399710354815351,1381
"436",0.0435,0.40028901734104,1384
"437",0.0436,0.400144196106705,1387
"438",0.0437,0.400576368876081,1388
"439",0.0438,0.401150251617541,1391
"440",0.0439,0.400143163922692,1397
"441",0.044,0.400143163922692,1397
"442",0.0441,0.401428571428571,1400
"443",0.0442,0.401428571428571,1400
"444",0.0443,0.401709401709402,1404
"445",0.0444,0.402135231316726,1405
"446",0.0445,0.402560455192034,1406
"447",0.0446,0.402698863636364,1408
"448",0.0447,0.40354609929078,1410
"449",0.0448,0.403397027600849,1413
"450",0.0449,0.403818953323904,1414
"451",0.045,0.404375441072689,1417
"452",0.0451,0.404375441072689,1417
"453",0.0452,0.404795486600846,1418
"454",0.0453,0.405214940098661,1419
"455",0.0454,0.406052076002815,1421
"456",0.0455,0.406886858749122,1423
"457",0.0456,0.407719298245614,1425
"458",0.0457,0.407848633496847,1427
"459",0.0458,0.407692307692308,1430
"460",0.0459,0.407949790794979,1434
"461",0.046,0.408077994428969,1436
"462",0.0461,0.408489909533751,1437
"463",0.0462,0.408901251738526,1438
"464",0.0463,0.409027777777778,1440
"465",0.0464,0.409279778393352,1444
"466",0.0465,0.409405255878285,1446
"467",0.0466,0.409813407049067,1447
"468",0.0467,0.410220994475138,1448
"469",0.0468,0.411034482758621,1450
"470",0.0469,0.411157024793388,1452
"471",0.047,0.411562284927736,1453
"472",0.0471,0.411562284927736,1453
"473",0.0472,0.411966987620358,1454
"474",0.0473,0.412774725274725,1456
"475",0.0474,0.41329677861549,1459
"476",0.0475,0.413816689466484,1462
"477",0.0476,0.414217361585783,1463
"478",0.0477,0.414617486338798,1464
"479",0.0478,0.415416098226467,1466
"480",0.0479,0.414965986394558,1470
"481",0.048,0.415363698164514,1471
"482",0.0481,0.415478615071283,1473
"483",0.0482,0.415593220338983,1475
"484",0.0483,0.415989159891599,1476
"485",0.0484,0.416610398379473,1481
"486",0.0485,0.416329284750337,1482
"487",0.0486,0.41711590296496,1484
"488",0.0487,0.417508417508417,1485
"489",0.0488,0.417900403768506,1486
"490",0.0489,0.418401611820013,1489
"491",0.049,0.418230563002681,1492
"492",0.0491,0.418620227729404,1493
"493",0.0492,0.4190093708166,1494
"494",0.0493,0.419397993311037,1495
"495",0.0494,0.420173680694723,1497
"496",0.0495,0.420386409060626,1501
"497",0.0496,0.420492348636061,1503
"498",0.0497,0.420598006644518,1505
"499",0.0498,0.420703384207034,1507
"500",0.0499,0.421087533156499,1508
"501",0.05,0.421854304635762,1510
"502",0.0501,0.42223692918597,1511
"503",0.0502,0.42223692918597,1511
"504",0.0503,0.423000660938533,1513
"505",0.0504,0.423482849604222,1516
"506",0.0505,0.423862887277521,1517
"507",0.0506,0.424242424242424,1518
"508",0.0507,0.425,1520
"509",0.0508,0.424441524310118,1522
"510",0.0509,0.424918032786885,1525
"511",0.051,0.424918032786885,1525
"512",0.0511,0.426047120418848,1528
"513",0.0512,0.426422498364944,1529
"514",0.0513,0.426797385620915,1530
"515",0.0514,0.42671009771987,1535
"516",0.0515,0.426805465191932,1537
"517",0.0516,0.426805465191932,1537
"518",0.0517,0.427550357374919,1539
"519",0.0518,0.428293316028553,1541
"520",0.0519,0.427738172391445,1543
"521",0.052,0.428478964401295,1545
"522",0.0521,0.428478964401295,1545
"523",0.0522,0.429217840982547,1547
"524",0.0523,0.429954809554551,1549
"525",0.0524,0.430045132172792,1551
"526",0.0525,0.430135222150676,1553
"527",0.0526,0.43050193050193,1554
"528",0.0527,0.430868167202572,1555
"529",0.0528,0.431599229287091,1557
"530",0.0529,0.431686978832585,1559
"531",0.053,0.431861804222649,1563
"532",0.0531,0.432225063938619,1564
"533",0.0532,0.432225063938619,1564
"534",0.0533,0.432225063938619,1564
"535",0.0534,0.43258785942492,1565
"536",0.0535,0.433673469387755,1568
"537",0.0536,0.434034416826004,1569
"538",0.0537,0.434034416826004,1569
"539",0.0538,0.43475493316359,1571
"540",0.0539,0.435473617291799,1573
"541",0.054,0.436190476190476,1575
"542",0.0541,0.436548223350254,1576
"543",0.0542,0.436905516804058,1577
"544",0.0543,0.437618746041799,1579
"545",0.0544,0.437974683544304,1580
"546",0.0545,0.437974683544304,1580
"547",0.0546,0.438685208596713,1582
"548",0.0547,0.439393939393939,1584
"549",0.0548,0.439747634069401,1585
"550",0.0549,0.440176322418136,1588
"551",0.055,0.440251572327044,1590
"552",0.0551,0.440326633165829,1592
"553",0.0552,0.44047619047619,1596
"554",0.0553,0.440900562851782,1599
"555",0.0554,0.440625,1600
"556",0.0555,0.441323345817728,1602
"557",0.0556,0.441121495327103,1605
"558",0.0557,0.441469489414695,1606
"559",0.0558,0.441267868241144,1609
"560",0.0559,0.441267868241144,1609
"561",0.056,0.442307692307692,1612
"562",0.0561,0.442724458204334,1615
"563",0.0562,0.443069306930693,1616
"564",0.0563,0.443139678615575,1618
"565",0.0564,0.443483631871526,1619
"566",0.0565,0.443553362122147,1621
"567",0.0566,0.443692307692308,1625
"568",0.0567,0.443488943488943,1628
"569",0.0568,0.443830570902394,1629
"570",0.0569,0.444171779141104,1630
"571",0.057,0.444852941176471,1632
"572",0.0571,0.444920440636475,1634
"573",0.0572,0.445326817348809,1637
"574",0.0573,0.445665445665446,1638
"575",0.0574,0.446003660768761,1639
"576",0.0575,0.446341463414634,1640
"577",0.0576,0.446678854357099,1641
"578",0.0577,0.446678854357099,1641
"579",0.0578,0.447688564476886,1644
"580",0.0579,0.44775212636695,1646
"581",0.058,0.448087431693989,1647
"582",0.0581,0.448422330097087,1648
"583",0.0582,0.448547215496368,1652
"584",0.0583,0.448880822746521,1653
"585",0.0584,0.449214026602177,1654
"586",0.0585,0.449607724803862,1657
"587",0.0586,0.449668474984931,1659
"588",0.0587,0.450060168471721,1662
"589",0.0588,0.449040767386091,1668
"590",0.0589,0.44877171959257,1669
"591",0.059,0.449431478156792,1671
"592",0.0591,0.449760765550239,1672
"593",0.0592,0.449820788530466,1674
"594",0.0593,0.449820788530466,1674
"595",0.0594,0.450149253731343,1675
"596",0.0595,0.450805008944544,1677
"597",0.0596,0.451459201905896,1679
"598",0.0597,0.452111838191553,1681
"599",0.0598,0.452762923351159,1683
"600",0.0599,0.452550415183867,1686
"601",0.06,0.452550415183867,1686
"602",0.0601,0.452662721893491,1690
"603",0.0602,0.452662721893491,1690
"604",0.0603,0.453632604843473,1693
"605",0.0604,0.453687315634218,1695
"606",0.0605,0.454009433962264,1696
"607",0.0606,0.454331172657631,1697
"608",0.0607,0.454384932313125,1699
"609",0.0608,0.454225352112676,1704
"610",0.0609,0.454279015240328,1706
"611",0.061,0.454651843183148,1709
"612",0.0611,0.454439252336449,1712
"613",0.0612,0.454810495626822,1715
"614",0.0613,0.455128205128205,1716
"615",0.0614,0.455128205128205,1716
"616",0.0615,0.455762514551804,1718
"617",0.0616,0.45607911576498,1719
"618",0.0617,0.456711214410227,1721
"619",0.0618,0.456445993031359,1722
"620",0.0619,0.456761462565293,1723
"621",0.062,0.457705677867903,1726
"622",0.0621,0.45801968731905,1727
"623",0.0622,0.45775462962963,1728
"624",0.0623,0.45775462962963,1728
"625",0.0624,0.45775462962963,1728
"626",0.0625,0.45775462962963,1728
"627",0.0626,0.45775462962963,1728
"628",0.0627,0.458381502890173,1730
"629",0.0628,0.458694396302715,1731
"630",0.0629,0.459630911188005,1734
"631",0.063,0.460253456221198,1736
"632",0.0631,0.460253456221198,1736
"633",0.0632,0.461184588844163,1739
"634",0.0633,0.46211251435132,1742
"635",0.0634,0.46211251435132,1742
"636",0.0635,0.462729357798165,1744
"637",0.0636,0.463037249283668,1745
"638",0.0637,0.463344788087056,1746
"639",0.0638,0.463651974813967,1747
"640",0.0639,0.463651974813967,1747
"641",0.064,0.463651974813967,1747
"642",0.0641,0.46395881006865,1748
"643",0.0642,0.464571428571429,1750
"644",0.0643,0.465182648401826,1752
"645",0.0644,0.465487735310896,1753
"646",0.0645,0.465487735310896,1753
"647",0.0646,0.466096866096866,1755
"648",0.0647,0.466400911161731,1756
"649",0.0648,0.466400911161731,1756
"650",0.0649,0.466400911161731,1756
"651",0.065,0.466704610130905,1757
"652",0.0651,0.466704610130905,1757
"653",0.0652,0.467007963594994,1758
"654",0.0653,0.467310972143263,1759
"655",0.0654,0.467915956842703,1761
"656",0.0655,0.467915956842703,1761
"657",0.0656,0.467915956842703,1761
"658",0.0657,0.468519568916619,1763
"659",0.0658,0.468820861678005,1764
"660",0.0659,0.469121813031161,1765
"661",0.066,0.469121813031161,1765
"662",0.0661,0.469422423556059,1766
"663",0.0662,0.469722693831353,1767
"664",0.0663,0.47032221594121,1769
"665",0.0664,0.47032221594121,1769
"666",0.0665,0.47032221594121,1769
"667",0.0666,0.471815107102593,1774
"668",0.0667,0.47240990990991,1776
"669",0.0668,0.473595505617978,1780
"670",0.0669,0.474186307519641,1782
"671",0.067,0.474481211441391,1783
"672",0.0671,0.474481211441391,1783
"673",0.0672,0.474481211441391,1783
"674",0.0673,0.474775784753363,1784
"675",0.0674,0.475070028011204,1785
"676",0.0675,0.47624371157071,1789
"677",0.0676,0.47624371157071,1789
"678",0.0677,0.477120535714286,1792
"679",0.0678,0.477703455964326,1794
"680",0.0679,0.477703455964326,1794
"681",0.068,0.478285077951002,1796
"682",0.0681,0.478575403450195,1797
"683",0.0682,0.479444444444444,1800
"684",0.0683,0.480310593455352,1803
"685",0.0684,0.481173864894795,1806
"686",0.0685,0.482034273079049,1809
"687",0.0686,0.482073910645339,1813
"688",0.0687,0.482093663911846,1815
"689",0.0688,0.482378854625551,1816
"690",0.0689,0.482663731425427,1817
"691",0.069,0.482948294829483,1818
"692",0.0691,0.483516483516484,1820
"693",0.0692,0.483800109829764,1821
"694",0.0693,0.484366428963247,1823
"695",0.0694,0.484383561643836,1825
"696",0.0695,0.483870967741935,1829
"697",0.0696,0.484434735117422,1831
"698",0.0697,0.483906164757229,1833
"699",0.0698,0.483906164757229,1833
"700",0.0699,0.484187568157034,1834
"701",0.07,0.484749455337691,1836
"702",0.0701,0.48502994011976,1837
"703",0.0702,0.485310119695321,1838
"704",0.0703,0.485589994562262,1839
"705",0.0704,0.485869565217391,1840
"706",0.0705,0.48642779587405,1842
"707",0.0706,0.48642779587405,1842
"708",0.0707,0.486984815618221,1844
"709",0.0708,0.487262872628726,1845
"710",0.0709,0.487818083378452,1847
"711",0.071,0.488372093023256,1849
"712",0.0711,0.488673139158576,1854
"713",0.0712,0.488673139158576,1854
"714",0.0713,0.488685344827586,1856
"715",0.0714,0.489235737351991,1858
"716",0.0715,0.489235737351991,1858
"717",0.0716,0.490059108006448,1861
"718",0.0717,0.490059108006448,1861
"719",0.0718,0.490059108006448,1861
"720",0.0719,0.49087982832618,1864
"721",0.072,0.491152815013405,1865
"722",0.0721,0.491425509110397,1866
"723",0.0722,0.491425509110397,1866
"724",0.0723,0.491425509110397,1866
"725",0.0724,0.492241840556447,1869
"726",0.0725,0.493062966915688,1874
"727",0.0726,0.492545260915868,1878
"728",0.0727,0.492815327301756,1879
"729",0.0728,0.492815327301756,1879
"730",0.0729,0.493085106382979,1880
"731",0.073,0.493085106382979,1880
"732",0.0731,0.493623804463337,1882
"733",0.0732,0.493623804463337,1882
"734",0.0733,0.493892724375996,1883
"735",0.0734,0.49416135881104,1884
"736",0.0735,0.494429708222812,1885
"737",0.0736,0.494697773064687,1886
"738",0.0737,0.495233050847458,1888
"739",0.0738,0.495500264690312,1889
"740",0.0739,0.495767195767196,1890
"741",0.074,0.496033844526705,1891
"742",0.0741,0.496832101372756,1894
"743",0.0742,0.496832101372756,1894
"744",0.0743,0.497892518440464,1898
"745",0.0744,0.498684902682799,1901
"746",0.0745,0.498422712933754,1902
"747",0.0746,0.498686284813452,1903
"748",0.0747,0.499212598425197,1905
"749",0.0748,0.499737808075511,1907
"750",0.0749,0.499215070643642,1911
"751",0.075,0.499215070643642,1911
"752",0.0751,0.499476987447699,1912
"753",0.0752,0.499738630423419,1913
"754",0.0753,0.500261096605744,1915
"755",0.0754,0.500782472613459,1917
"756",0.0755,0.500782472613459,1917
"757",0.0756,0.501040582726327,1922
"758",0.0757,0.501039501039501,1924
"759",0.0758,0.500779220779221,1925
"760",0.0759,0.501038421599169,1926
"761",0.076,0.501296008294453,1929
"762",0.0761,0.501296008294453,1929
"763",0.0762,0.502070393374741,1932
"764",0.0763,0.502070393374741,1932
"765",0.0764,0.50258531540848,1934
"766",0.0765,0.50258531540848,1934
"767",0.0766,0.50258531540848,1934
"768",0.0767,0.503099173553719,1936
"769",0.0768,0.503099173553719,1936
"770",0.0769,0.503099173553719,1936
"771",0.077,0.504123711340206,1940
"772",0.0771,0.50488934637159,1943
"773",0.0772,0.505398457583548,1945
"774",0.0773,0.505652620760534,1946
"775",0.0774,0.505906522855675,1947
"776",0.0775,0.505906522855675,1947
"777",0.0776,0.506160164271047,1948
"778",0.0777,0.506413545407902,1949
"779",0.0778,0.50691952844695,1951
"780",0.0779,0.507676560900716,1954
"781",0.078,0.507660878447395,1958
"782",0.0781,0.50739418663947,1961
"783",0.0782,0.50739418663947,1961
"784",0.0783,0.507645259938838,1962
"785",0.0784,0.508146639511202,1964
"786",0.0785,0.508396946564886,1965
"787",0.0786,0.508638211382114,1968
"788",0.0787,0.508887760284408,1969
"789",0.0788,0.509137055837563,1970
"790",0.0789,0.509386098427194,1971
"791",0.079,0.509883426254435,1973
"792",0.0791,0.509883426254435,1973
"793",0.0792,0.509883426254435,1973
"794",0.0793,0.509883426254435,1973
"795",0.0794,0.510379746835443,1975
"796",0.0795,0.511369378473977,1979
"797",0.0796,0.511616161616162,1980
"798",0.0797,0.512108980827447,1982
"799",0.0798,0.512108980827447,1982
"800",0.0799,0.512108980827447,1982
"801",0.08,0.512355017650025,1983
"802",0.0801,0.512846347607053,1985
"803",0.0802,0.513336688475088,1987
"804",0.0803,0.513826043237808,1989
"805",0.0804,0.513826043237808,1989
"806",0.0805,0.514558232931727,1992
"807",0.0806,0.514801806322127,1993
"808",0.0807,0.514801806322127,1993
"809",0.0808,0.515045135406219,1994
"810",0.0809,0.515045135406219,1994
"811",0.081,0.515045135406219,1994
"812",0.0811,0.515045135406219,1994
"813",0.0812,0.515531062124248,1996
"814",0.0813,0.515773660490736,1997
"815",0.0814,0.516016016016016,1998
"816",0.0815,0.516016016016016,1998
"817",0.0816,0.516258129064532,1999
"818",0.0817,0.5165,2000
"819",0.0818,0.5165,2000
"820",0.0819,0.516983016983017,2002
"821",0.082,0.517465069860279,2004
"822",0.0821,0.518426294820717,2008
"823",0.0822,0.518666002986561,2009
"824",0.0823,0.518905472636816,2010
"825",0.0824,0.5191447041273,2011
"826",0.0825,0.519622454048684,2013
"827",0.0826,0.520099255583127,2015
"828",0.0827,0.520337301587302,2016
"829",0.0828,0.520337301587302,2016
"830",0.0829,0.52057511155181,2017
"831",0.083,0.521287128712871,2020
"832",0.0831,0.521997034107761,2023
"833",0.0832,0.522233201581028,2024
"834",0.0833,0.522469135802469,2025
"835",0.0834,0.523175542406312,2028
"836",0.0835,0.523129921259842,2032
"837",0.0836,0.523341523341523,2035
"838",0.0837,0.523084479371316,2036
"839",0.0838,0.523318605792833,2037
"840",0.0839,0.523318605792833,2037
"841",0.084,0.523318605792833,2037
"842",0.0841,0.523786169691025,2039
"843",0.0842,0.524252817246448,2041
"844",0.0843,0.524485798237023,2042
"845",0.0844,0.52518337408313,2045
"846",0.0845,0.52587890625,2048
"847",0.0846,0.525365853658537,2050
"848",0.0847,0.525597269624573,2051
"849",0.0848,0.525828460038986,2052
"850",0.0849,0.526290165530672,2054
"851",0.085,0.526290165530672,2054
"852",0.0851,0.526520681265207,2055
"853",0.0852,0.526520681265207,2055
"854",0.0853,0.526520681265207,2055
"855",0.0854,0.526520681265207,2055
"856",0.0855,0.526520681265207,2055
"857",0.0856,0.526750972762646,2056
"858",0.0857,0.526981040350024,2057
"859",0.0858,0.526981040350024,2057
"860",0.0859,0.527210884353742,2058
"861",0.086,0.527210884353742,2058
"862",0.0861,0.528128031037827,2062
"863",0.0862,0.52858527131783,2064
"864",0.0863,0.528813559322034,2065
"865",0.0864,0.528813559322034,2065
"866",0.0865,0.529041626331075,2066
"867",0.0866,0.52972450459159,2069
"868",0.0867,0.530178657653308,2071
"869",0.0868,0.530631934394597,2073
"870",0.0869,0.530858244937319,2074
"871",0.087,0.530858244937319,2074
"872",0.0871,0.531761308950914,2078
"873",0.0872,0.532211538461538,2080
"874",0.0873,0.532436328688131,2081
"875",0.0874,0.533557046979866,2086
"876",0.0875,0.533524904214559,2088
"877",0.0876,0.533748204882719,2089
"878",0.0877,0.534194165471066,2091
"879",0.0878,0.533906399235912,2094
"880",0.0879,0.533874045801527,2096
"881",0.088,0.534318398474738,2098
"882",0.0881,0.534318398474738,2098
"883",0.0882,0.534761904761905,2100
"884",0.0883,0.534983341266064,2101
"885",0.0884,0.535204567078972,2102
"886",0.0885,0.535425582501189,2103
"887",0.0886,0.5356463878327,2104
"888",0.0887,0.536087369420703,2106
"889",0.0888,0.536273115220484,2109
"890",0.0889,0.536238749407864,2111
"891",0.089,0.536677709417889,2113
"892",0.0891,0.536677709417889,2113
"893",0.0892,0.537115839243499,2115
"894",0.0893,0.537334593572779,2116
"895",0.0894,0.537334593572779,2116
"896",0.0895,0.5375531412376,2117
"897",0.0896,0.5375531412376,2117
"898",0.0897,0.5375531412376,2117
"899",0.0898,0.5375531412376,2117
"900",0.0899,0.537989617744219,2119
"901",0.09,0.538207547169811,2120
"902",0.0901,0.538642789820924,2122
"903",0.0902,0.538642789820924,2122
"904",0.0903,0.538860103626943,2123
"905",0.0904,0.539077212806026,2124
"906",0.0905,0.539294117647059,2125
"907",0.0906,0.539510818438382,2126
"908",0.0907,0.540159699389385,2129
"909",0.0908,0.540806754221388,2132
"910",0.0909,0.540806754221388,2132
"911",0.091,0.541022034692921,2133
"912",0.0911,0.541022034692921,2133
"913",0.0912,0.541451990632319,2135
"914",0.0913,0.541666666666667,2136
"915",0.0914,0.541881141787553,2137
"916",0.0915,0.541881141787553,2137
"917",0.0916,0.541881141787553,2137
"918",0.0917,0.542095416276894,2138
"919",0.0918,0.542309490416082,2139
"920",0.0919,0.542737038766931,2141
"921",0.092,0.542950513538749,2142
"922",0.0921,0.543163789080728,2143
"923",0.0922,0.543163789080728,2143
"924",0.0923,0.543163789080728,2143
"925",0.0924,0.543802423112768,2146
"926",0.0925,0.544014904517932,2147
"927",0.0926,0.544014904517932,2147
"928",0.0927,0.544439274080968,2149
"929",0.0928,0.544651162790698,2150
"930",0.0929,0.544651162790698,2150
"931",0.093,0.544862854486285,2151
"932",0.0931,0.545496750232126,2154
"933",0.0932,0.545496750232126,2154
"934",0.0933,0.545496750232126,2154
"935",0.0934,0.546549328392774,2159
"936",0.0935,0.546549328392774,2159
"937",0.0936,0.546759259259259,2160
"938",0.0937,0.547178538390379,2162
"939",0.0938,0.547387887193712,2163
"940",0.0939,0.547597042513863,2164
"941",0.094,0.547806004618938,2165
"942",0.0941,0.547806004618938,2165
"943",0.0942,0.548014773776547,2166
"944",0.0943,0.548223350253807,2167
"945",0.0944,0.548431734317343,2168
"946",0.0945,0.548639926233287,2169
"947",0.0946,0.549055734684477,2171
"948",0.0947,0.54926335174954,2172
"949",0.0948,0.549678012879485,2174
"950",0.0949,0.550298576022049,2177
"951",0.095,0.55050505050505,2178
"952",0.0951,0.550917431192661,2180
"953",0.0952,0.551123337918386,2181
"954",0.0953,0.55153458543289,2183
"955",0.0954,0.552150045745654,2186
"956",0.0955,0.552354823959762,2187
"957",0.0956,0.55296803652968,2190
"958",0.0957,0.553172067549064,2191
"959",0.0958,0.553172067549064,2191
"960",0.0959,0.553375912408759,2192
"961",0.096,0.553579571363429,2193
"962",0.0961,0.553579571363429,2193
"963",0.0962,0.553986332574032,2195
"964",0.0963,0.553986332574032,2195
"965",0.0964,0.554189435336976,2196
"966",0.0965,0.555,2200
"967",0.0966,0.555,2200
"968",0.0967,0.555,2200
"969",0.0968,0.555404178019982,2202
"970",0.0969,0.556009070294785,2205
"971",0.097,0.556813037573563,2209
"972",0.0971,0.557013574660634,2210
"973",0.0972,0.557414104882459,2212
"974",0.0973,0.557614098508812,2213
"975",0.0974,0.557813911472448,2214
"976",0.0975,0.558013544018059,2215
"977",0.0976,0.558212996389892,2216
"978",0.0977,0.558412268831755,2217
"979",0.0978,0.558810274898603,2219
"980",0.0979,0.559009009009009,2220
"981",0.098,0.559802158273381,2224
"982",0.0981,0.559802158273381,2224
"983",0.0982,0.56,2225
"984",0.0983,0.56,2225
"985",0.0984,0.56,2225
"986",0.0985,0.56,2225
"987",0.0986,0.56,2225
"988",0.0987,0.560395150426583,2227
"989",0.0988,0.561183325862842,2231
"990",0.0989,0.561183325862842,2231
"991",0.099,0.561183325862842,2231
"992",0.0991,0.56177260519248,2234
"993",0.0992,0.56216457960644,2236
"994",0.0993,0.562946428571429,2240
"995",0.0994,0.562946428571429,2240
"996",0.0995,0.56314145470772,2241
"997",0.0996,0.56314145470772,2241
"998",0.0997,0.56314145470772,2241
"999",0.0998,0.56314145470772,2241
"1000",0.0999,0.56314145470772,2241

